A Secure Control Framework for Resource-Limited Adversaries

Cyber-secure networked control is modeled, analyzed, and experimentally illustrated in this paper. An attack space defined by the adversary's system knowledge, disclosure, and disruption resources is introduced. Adversaries constrained by these resources are modeled for a networked control system architecture. It is shown that attack scenarios corresponding to denial-of-service, replay, zero-dynamics, and bias injection attacks can be analyzed using this framework. Furthermore, the attack policy for each scenario is described and the attack's impact is characterized using the concept of safe sets. An experimental setup based on a quadruple-tank process controlled over a wireless network is used to illustrate the attack scenarios, their consequences, and potential counter-measures.

==> figures/attack_policy_v2.eps_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'attack_policy_v2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{148.95952442bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.47059764)%
    \put(0,0){\includegraphics[width=\unitlength]{attack_policy_v2.eps}}%
    \put(0.28001014,0.43187534){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.42502177\unitlength}\centering $\mathcal{K} = \{\hat{\mathcal{P}}, \, \hat{\mathcal{F}}, \,\hat{\mathcal{D}} \}$ \\ \end{minipage}}}%
    \put(0.29493092,0.26026427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39768121\unitlength}\centering $a_k = g(\mathcal{K}, \mathcal{I}^u_k, \mathcal{I}^y_k)$\\ \end{minipage}}}%
    \put(0.09925049,0.26776069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $\Gamma^u$\end{minipage}}}%
    \put(0.81293011,0.23665399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $\Upsilon^u$\end{minipage}}}%
    \put(0.29493092,0.202833){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.39768121\unitlength}\centering 
            \begin{equation*}\begin{aligned}\mathcal{I}^u_k & := \mathcal{I}^u_{k-1} \cup \Upsilon^u u_{k}\\ 
            \mathcal{I}^y_k & := \mathcal{I}^y_{k-1} \cup \Upsilon^y y_{k}
        \end{aligned}\end{equation*}
         \end{minipage}}}%
    \put(0.81303634,0.12729166){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $\Upsilon^y$\end{minipage}}}%
    \put(0.09925049,0.10439041){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $\Gamma^y$\end{minipage}}}%
    \put(0.09925049,0.18294812){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $F$\end{minipage}}}%
    \put(0.95528337,0.27065195){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $u_k$\end{minipage}}}%
    \put(0.95528337,0.15711775){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0832645\unitlength}\centering $y_k$\end{minipage}}}%
  \end{picture}%
\endgroup%

